Application of property-based testing tools\\ for metamorphic testing

Metamorphic testing (MT) is a general approach for the testing of a specific kind of software systems -- so-called ``non-testable'', where the ``classical'' testing approaches are difficult to apply. MT is an effective approach for addressing the test oracle problem and test case generation problem. The test oracle problem is when it is difficult to determine the correct expected output of a particular test case or to determine whether the actual outputs agree with the expected outcomes. The core concept in MT is metamorphic relations (MRs) which provide formal specification of the system under test. One of the challenges in MT is \emph{effective test generation}. Property-based testing (PBT) is a testing methodology in which test cases are generated according to desired properties of the software. In some sense, MT can be seen as a very specific kind of PBT.\\ In this paper, we show how to use PBT tools to automate test generation and verification of MT. In addition to automation benefit, the proposed method shows how to combine general PBT with MT under the same testing framework.

==> figures/compiler.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=square] (0) at (-3.75, 0) {Program 1};
		\node [style=square] (1) at (4.5, 0) {Program 2};
		\node [style=none] (4) at (0.25, 0.6) {\tiny preserving};
		\node [style=none] (5) at (0.25, 0.25) {\tiny transformation};
		\node [style=none] (6) at (0.25, 1.025) {\tiny semantics};
		\node [style=square] (7) at (4.5, -3) {Executable 2};
		\node [style=square] (8) at (-3.75, -3) {Executable 1};
		\node [style=none] (9) at (3.175, -1.725) {\tiny compilation};
		\node [style=none] (10) at (-5.1, -1.725) {\tiny compilation};
		\node [style=square] (11) at (-3.75, -6) {Output 1};
		\node [style=square] (12) at (4.5, -6) {Output 2};
		\node [style=none] (13) at (0.3, -5.775) {\tiny comparison};
		\node [style=none] (14) at (2.5, -4.725) {\tiny run with input $X$};
		\node [style=none] (15) at (-5.8, -4.725) {\tiny run with input $X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow head] (0) to (1);
		\draw [style=arrow head] (1) to (7);
		\draw [style=arrow head] (0) to (8);
		\draw [style=new edge style 0] (11) to (12);
		\draw [style=arrow head] (8) to (11);
		\draw [style=arrow head] (7) to (12);
	\end{pgfonlayer}
\end{tikzpicture}
